Min-reflected entropy = doubly minimized Petz Renyi mutual information of order 1/2

Renyi reflected entropies of order $n \geq 2$ are correlation measures that have been introduced in the field of holography. In this work, we put the spotlight on the min-reflected entropy, i.e., the Renyi reflected entropy in the limit $n \rightarrow \infty$. We show that, for general bipartite quantum states, this measure is identical to another measure originating from the field of quantum information theory: the doubly minimized Petz Renyi mutual information of order $1/2$. Furthermore, we demonstrate how this equality enables us to answer several previously open questions, each concerning one of the two correlation measures (or generalizations of them).

==> data_sr.txt <==
alpha	sr
0.0001	1.0986
0.0101	1.0963
0.0202	1.0939
0.0302	1.0916
0.0402	1.0893
0.0503	1.087
0.0603	1.0846
0.0703	1.0823
0.0804	1.0799
0.0904	1.0776
0.1004	1.0752
0.1105	1.0729
0.1205	1.0705
0.1305	1.0682
0.1406	1.0658
0.1506	1.0635
0.1606	1.0611
0.1707	1.0588
0.1807	1.0564
0.1907	1.054
0.2008	1.0517
0.2108	1.0493
0.2208	1.0469
0.2309	1.0445
0.2409	1.0422
0.2509	1.0398
0.261	1.0374
0.271	1.035
0.281	1.0327
0.2911	1.0303
0.3011	1.0279
0.3111	1.0255
0.3212	1.0231
0.3312	1.0208
0.3412	1.0184
0.3513	1.016
0.3613	1.0136
0.3713	1.0113
0.3814	1.0089
0.3914	1.0065
0.4014	1.0041
0.4115	1.0017
0.4215	0.9994
0.4315	0.997
0.4416	0.9946
0.4516	0.9923
0.4616	0.9899
0.4717	0.9875
0.4817	0.9851
0.4917	0.9828
0.5018	0.9804
0.5118	0.9781
0.5218	0.9757
0.5319	0.9733
0.5419	0.971
0.5519	0.9686
0.562	0.9663
0.572	0.9639
0.582	0.9616
0.5921	0.9592
0.6021	0.9569
0.6121	0.9546
0.6222	0.9522
0.6322	0.9499
0.6422	0.9476
0.6523	0.9452
0.6623	0.9429
0.6723	0.9406
0.6824	0.9383
0.6924	0.936
0.7024	0.9337
0.7125	0.9314
0.7225	0.9291
0.7325	0.9268
0.7426	0.9245
0.7526	0.9222
0.7626	0.9199
0.7726	0.9177
0.7827	0.9154
0.7927	0.9131
0.8027	0.9109
0.8128	0.9086
0.8228	0.9064
0.8328	0.9041
0.8429	0.9019
0.8529	0.8996
0.8629	0.8974
0.873	0.8952
0.883	0.893
0.893	0.8908
0.9031	0.8886
0.9131	0.8864
0.9231	0.8842
0.9332	0.882
0.9432	0.8798
0.9532	0.8776
0.9633	0.8754
0.9733	0.8733
0.9833	0.8711
0.9934	0.869
1.0034	0.8668
1.0134	0.8647
1.0235	0.8626
1.0335	0.8604
1.0435	0.8583
1.0536	0.8562
1.0636	0.8541
1.0736	0.852
1.0837	0.8499
1.0937	0.8479
1.1037	0.8458
1.1138	0.8437
1.1238	0.8417
1.1338	0.8396
1.1439	0.8376
1.1539	0.8355
1.1639	0.8335
1.174	0.8315
1.184	0.8294
1.194	0.8274
1.2041	0.8254
1.2141	0.8235
1.2241	0.8215
1.2342	0.8195
1.2442	0.8175
1.2542	0.8156
1.2643	0.8136
1.2743	0.8117
1.2843	0.8097
1.2944	0.8078
1.3044	0.8059
1.3144	0.804
1.3245	0.8021
1.3345	0.8002
1.3445	0.7983
1.3546	0.7964
1.3646	0.7945
1.3746	0.7927
1.3847	0.7908
1.3947	0.789
1.4047	0.7871
1.4148	0.7853
1.4248	0.7835
1.4348	0.7817
1.4449	0.7799
1.4549	0.7781
1.4649	0.7763
1.475	0.7745
1.485	0.7727
1.495	0.771
1.5051	0.7692
1.5151	0.7675
1.5251	0.7657
1.5352	0.764
1.5452	0.7623
1.5552	0.7606
1.5653	0.7589
1.5753	0.7572
1.5853	0.7555
1.5954	0.7538
1.6054	0.7522
1.6154	0.7505
1.6255	0.7488
1.6355	0.7472
1.6455	0.7456
1.6556	0.7439
1.6656	0.7423
1.6756	0.7407
1.6857	0.7391
1.6957	0.7375
1.7057	0.7359
1.7158	0.7344
1.7258	0.7328
1.7358	0.7312
1.7459	0.7297
1.7559	0.7281
1.7659	0.7266
1.776	0.7251
1.786	0.7236
1.796	0.7221
1.8061	0.7206
1.8161	0.7191
1.8261	0.7176
1.8362	0.7161
1.8462	0.7146
1.8562	0.7132
1.8663	0.7117
1.8763	0.7103
1.8863	0.7088
1.8964	0.7074
1.9064	0.706
1.9164	0.7046
1.9265	0.7032
1.9365	0.7018
1.9465	0.7004
1.9566	0.699
1.9666	0.6977
1.9766	0.6963
1.9867	0.6949
1.9967	0.6936
2.0067	0.6923
2.0168	0.6909
2.0268	0.6896
2.0368	0.6883
2.0469	0.687
2.0569	0.6857
2.0669	0.6844
2.077	0.6831
2.087	0.6818
2.097	0.6805
2.1071	0.6793
2.1171	0.678
2.1271	0.6768
2.1372	0.6755
2.1472	0.6743
2.1572	0.6731
2.1673	0.6719
2.1773	0.6706
2.1873	0.6694
2.1974	0.6682
2.2074	0.6671
2.2174	0.6659
2.2275	0.6647
2.2375	0.6635
2.2475	0.6624
2.2575	0.6612
2.2676	0.6601
2.2776	0.6589
2.2876	0.6578
2.2977	0.6567
2.3077	0.6555
2.3177	0.6544
2.3278	0.6533
2.3378	0.6522
2.3478	0.6511
2.3579	0.65
2.3679	0.649
2.3779	0.6479
2.388	0.6468
2.398	0.6458
2.408	0.6447
2.4181	0.6437
2.4281	0.6426
2.4381	0.6416
2.4482	0.6406
2.4582	0.6395
2.4682	0.6385
2.4783	0.6375
2.4883	0.6365
2.4983	0.6355
2.5084	0.6345
2.5184	0.6335
2.5284	0.6326
2.5385	0.6316
2.5485	0.6306
2.5585	0.6297
2.5686	0.6287
2.5786	0.6278
2.5886	0.6268
2.5987	0.6259
2.6087	0.625
2.6187	0.624
2.6288	0.6231
2.6388	0.6222
2.6488	0.6213
2.6589	0.6204
2.6689	0.6195
2.6789	0.6186
2.689	0.6177
2.699	0.6168
2.709	0.616
2.7191	0.6151
2.7291	0.6142
2.7391	0.6134
2.7492	0.6125
2.7592	0.6117
2.7692	0.6108
2.7793	0.61
2.7893	0.6092
2.7993	0.6083
2.8094	0.6075
2.8194	0.6067
2.8294	0.6059
2.8395	0.6051
2.8495	0.6043
2.8595	0.6035
2.8696	0.6027
2.8796	0.6019
2.8896	0.6011
2.8997	0.6003
2.9097	0.5996
2.9197	0.5988
2.9298	0.598
2.9398	0.5973
2.9498	0.5965
2.9599	0.5958
2.9699	0.595
2.9799	0.5943
2.99	0.5935
3.0	0.5928

